The first Ka-band (26.1-35 GHz) blind line survey towards Orion KL

We conducted a Ka-band (26.1--35 GHz) line survey towards Orion KL using the TianMa 65-m Radio Telescope (TMRT). It is the first blind line survey in the Ka band, and achieves a sensitivity of mK level (1--3 mK at a spectral resolution of $\sim$1 km s$^{-1}$). In total, 592 Gaussian features are extracted. Among them, 257 radio recombination lines (RRLs) are identified. The maximum $\Delta n$ of RRLs of H, He and C are 20, 15, and 5, respectively. Through stacking, we have detected the $\beta$ lines of ion RRLs (RRLs of C$^+$ with possible contribution of other ions like O$^+$) for the first time, and tentative signal of the $\gamma$ lines of ion RRLs can also be seen on the stacked spectrum. Besides, 318 other line features were assigned to 37 molecular species, and ten of these species were not detected in the Q-band survey of TMRT. The vibrationally excited states of nine species were also detected. Emission of most species can be modeled under LTE. A number of transitions of E-CH3OH ($J_2-J_1$) display maser effects, which are confirmed by our modeling, and besides the bumping peak at $J\sim 6$ there is another peak at $J\sim 13$. Methylcyanoacetylene (CH$_3$C$_3$N) is detected in Orion KL for the first time. This work emphasizes that the Ka band, which was long-ignored for spectral line surveys, is very useful for surveying RRLs and molecular lines simultaneously.

==> Reply_reviewer.txt <==
Dear Referee,

Thanks for your deepinsight comments and suggestions.
Below we reply to the comments and suggestions.
Any important changes have been marked in bold face in the text. 

Some important responses

1. About RFI

We saw RFI patterns in Ka band, but only in very narrow frquency bands and in specific time periods which do not last long.
Each frequency point was covered by at least two frequency set up observed in different day, which permit us to manually reject the spectra with RFI.

2. About data

The observed and modeled spectra will be released accompany with this paper.
The tables will also be made accessable online under the help of the data editors.  


Others:

Line 21:
"And/or" must be solved. 
If several lines are asymptotically concentrated, they are usually referred to carbon lines.
I suggest solving the issue with some clarification like "C+ with possible contribution of other ions like O+".

Answer: At present we can not exclude the contribution of O+. This may can be resolved with interferometers
since the ionization energies of C+ and O+ are different. We state this issue more clearly Sect. 4.3. 

Line 24:
Change by "were also detected".

Anwser: Thanks. Revised.


Line 25:
The qualifier "unignorable" is not adequate. 
The authors did some modeling and demonstrate that it's not possible to explain full intensities by thermal emission. 
Therefore, something like "A number of transitions of E-CH3OH display maser effects, which are confirmed by our modeling" may be better.</span

Anwser: Thanks. Revised.


Lines 41-42:
Orion KL is the nearest star forming region. 
It is also a very well known source in their components, which are easily distinguished in a spectrum.
The authors should include some wording about the physical reasons of choosing this source for the survey, not merely the presence of lines. 
They can refer to the bibliography and add a short summary of the velocity components, for example.

Anwser: Thanks. Revised.

Line 54:
"It reached a sensitivity ...".
Starting in this sentence, the paragraph includes information not appropriate for an introduction. 
Some information (for example sensitivity, or number of lines) are indeed results. 
I suggest removing these data from the introduction and moving them to Sections 2 and/or 3.

Answer: Thanks. Some of these sentences are for the already published Q-band survey. Any specific things about the Ka-band survey were moved to other sections.

Lines 68-70:
This is true, but there's a reason. 
This frequency range is usually preferred for satellite communication, and it was historically avoided for radio astronomy.
It's a band with some restrictions and hard to protect for radio astronomy.
The authors may include just a sentence (and a reference) about this point, which would enhance the perspective of the survey.

Answer: Thanks, Ka band is indeed affected by satellite communication and maybe also radar, but the RFI does not last long at TMRT.
Most Ka band frequencies are not affected.  We added a brief description about the RFI in Sect. 2.2 with no specific images. 

Lines 90-91:
"However, ... yet been conducted"
This sentence may remain or has to be modified accordingly to the changes implemented above (those mentioned in line 54 and thereafter).

Anwser: Thanks. Revised through dorpping this sentence.

Lines 91-95:
"In the Ka-band ... firstly detected".
Again, this sentence anticipates many results which should be properly located in Sect. 3 (and there are already there). 
Please alleviate the content or remove the sentence.

Anwser: Thanks. Revised through dorpping this sentence.

Line 97:
The observations should not be "briefly" explained, especially in this kind of work (a very relevant and important survey).
Please delete "briefly".

Anwser: Thanks. Revised.

Line 110:
"~40" at 30 GHz"
Angular resolution improves 1.34 times when going from 26 to 35 GHz. 
It will better to provide more precise values like, for example, the range.

Anwser: Thanks. Revised. 

Table 1, survey of Ohishi+ 1986:
This survey does not significantly contribute to the aim of the table (or even the article contents).
The cited article is a 3-pages paper with just the result of radiative models.
In addition, the authors refer to a contribution to a conference which is not findable (or at least easily findable).
I suggest removing this row and add a comment when citing the table -note (3) may be adequate to this end-.

Anwser: Thanks. Revised. We tried to find more public information about this very old survey but failed. We have also consulted NRO 45 m and got no more information.

Lines 116-117:
"depending on ... weather conditions"
Did the authors found RFIs (radio frequency interferences)? 
If so, how did they manage them? 
This is a frequency range where RFIs may be critical, and some words(*) will improve the technical quality of the article.
(*) Even if they didn't detected any RFIs.

Anwser: Thanks. Revised. About RFI, see above replies.

Line 129:
Survey was made in October, not in winter conditions. 
Possible differences should be more carefully analyzed.

Anwser: We state it more clearly in Section 2.1 now. The water vapour and defoemation by sunlight in summer 
is the key factors influencing the TMRT efficiency and pointing in Ka/Q band. 
The observations of TMRT in Ka/Q band are arranged by summer and winter semesters.
The low frequencies (e.g., L and C bands) were less affacted by weather conditions.

Line 139:
"The DIBAS backend ... (GBT)".
Please provide a reference.

Anwser: Thanks. Revised.

Line 153:
Sentence "Different physical components ..."
The sentence has to be changed. 
As more detailed information will be included (line 41), it is not necessary here to list all the components. 
Please reword accordingly.

Anwser: Thanks. Revised.


Lines 150-151:
"of this Ka-band line survey of the Orion KL"
Redundant and may be removed.

Anwser: Thanks. Revised.

Figure 2, caption:
Please remove "Upper panel:"

Anwser: Thanks. Revised.

Figure 1, caption:
"The data ... available online"
Where? It should be clearly stated in the next version. 
Please consult editorial information.
I strongly suggest to make available the observed AND also the modeled spectrum.

Answer: The observed and modeled spectra will be released accompany with this paper.
The tables will also be made accessable online under the help of the data editors.  

Line 175:
"(Figure 1)"
Reference to this figure is not appropriate here, and I suggest removing (citation to the figure in line 199 is the right place).
In any case, please remember to fit to the editorial rules ("Fig." instead of "figure" in this case).

Anwser: Thanks. Revised.

Lines 175-177:
"Each frequency ... different days"
Is it possible to provide rough estimates of the differences found between different days? 
This would be a strong point to show the stability of the system and also to demonstrate the robustness against RFIs.

Anwser: Thanks. About RFI, see above replies.

Line 180:
I'd suggest changing the title to "Observational results"

Anwser: Thanks. Revised.

Line 183:
What is the meaning of "based on their system temperatures"? 
Have data been weighted in some way? 
Please explain better.

Anwser: Thanks. Revised.


Lines 193-195:
"The frequencies ... of Orion KL"
Sentence not necessary. Please delete.

Anwser: Thanks. Revised.

Lines 211-212:
In this case, the standard deviation does not have a clear meaning. 
Perhaps it should be better to include mean and median values of rms across the whole spectrum.

Anwser: Thanks. Revised.

Figure 4, caption:
"Take caution ... panels, because lower panel has ..."
Replace by "Note that the lower panel has ..."

Anwser: Thanks. Revised.

Line 219:
"Note that the transition ..."
The analysis of the velocity difference is not fully convincing.
In order to discard a telescope bias, the authors may also consider to include a comparison with Rizzo et al. (2017) survey in Q-band. 
This will add more consistency than just comparing the same telescope in two bands.
Alternatively, the authors may highlight this point in line 238, to demonstrate the consistency of the Liu+ 2022 Q-band survey.

Anwser: Thanks for your suggestion. Revised in bold face.

Lines 261-262:
"Tables 2, 6, and 7"
As said in other comment, please consider to make public an online (findable) version of all tables.

Anwser: We will make the data, modeled spectra, and tables public associated with this paper.

Line 273:
"with reasonable parameters" is not a convincing way to describe a fitting.
There is already important and complete modeling of the physical parameters of all the components. 
Some rewording and citation to at least one model may be sufficient to solve the issue.

Anwser: Thanks. Revised.

Figure 8:
I think that Temperature units are mK, not K.
Correct the labels, and check other possible appearances of similar issues.

Anwser: Thanks. Revised.

Table 3, band:
Please include frequency ranges instead of band names. 
This will facilitate reading to non-radio astronomers.

Anwser: Thanks. Revised.

Figure 9:
Some aspects of the stacked lines are not convincing. 
Alpha- and beta-lines are clearly detected, but gamma-line is at 1-sigma level. 
The authors may try to do some smoothing to provide a more convincing result.
Moreover, there is a serious discrepancy with the velocities already published, which is not explained. 
Rizzo+ 2017 established H and He velocities of -3 to -4 km/s, and C velocities of +9 km/s. 
These velocities are in line with the modeled components.
The authors must consider explaining the differences convincingly, with clear distinction (if relevant) between single- and multi-ionized atoms, and the assumed component/s where these ions belong to.
A good starting point would be the introductory words at the beginning of sect. 4.3 (from line 441).

Anwser: Thanks. we add more details.

Line 350:
Please see comment about Fig. 9 and change the text accordingly.

Anwser: Thanks. Revised.

Line 423:
"in the C band"
I'd suggest giving the frequency range. 
This will facilitate understanding by non-radio astronomers.

Anwser: Thanks. Revised.

Line 425:
This parenthesis may go to the previous comment.

Anwser: Thanks. Revised.

Figure 13 and its caption:
There is not any dashed line. Please check. 
Also: Figure 10 --> Fig. 10 (check other possible cases).

Anwser: Thanks. Revised.


Lines 485-486:
"This is the first time to firmly detect ion RRLs with"
Some rewording is needed. Perhaps:
"This is the first firm detection of ion RRLs with ..."
In any case, this paragraph should change according to the recommendations done for Fig. 9.

Anwser: Thanks. Revised.


Lines 522-526:
This paragraph has to be rewritten in agreement with the changes made to Fig. 9 and all the related text.

Anwser: Thanks. Revised.


Line 533:
exciated --> excited

Anwser: Thanks. Revised.


Line 534:
Delete "in the Ka band". Not necessary.

Anwser: Thanks. Revised.


Line 536:
Suggested rewording:
the transition parameters --> "some parameters are quoted from ... Splatalogue. These parameters are  ...."

Anwser: Thanks. Revised.


Figure 13:
Change "v" by the Greek letter "nu". 
It looks like the figures are made using python/matplotlib. 
If so, take into account that matplotlib admits virtually all LaTeX features.

Anwser: Thanks. Revised.


Lines 545-546:
"Therefore, ... or 300K"
It is not clear which Tex was assumed to which molecule. 
Did the authors consider previous modelling in, e.g, mm-wavelengths range? 
Please clarify.

Anwser: Thanks. We add some details.


Line 570:
"also unignorable" --> "evident, as we discuss in Sect. 5.1.2."

Anwser: Thanks. Revised.


Line 572, section 5.1.1:
Analysis and approach are valid and very well explained. 
Just a minor concern: it would be more convincing to explicitly associate the three velocities with the already known components (plateau, hot core, etc.).

Anwser: Thanks. Revised.

Line 601, Sect. 5.1.2:
Apparently, the masers reported in this article are already known.
If this were the case (or if new masers are reported), please add a sentence somewhere (perhaps at the end of the subsection) clearly saying that the article is/isn't reporting new maser lines.

Anwser: Thanks. We add more details of this issue.

Line 626:
causued --> caused

Anwser: Thanks. Revised.

Line 668:
"by the ALMA" --> "by the ALMA interferometer".
Or, simply, "by ALMA"

Anwser: Thanks. Revised.

Line 744, sect. 5.2.4:
Title may change to "Ammonia and deuterated ammonia" or something else.

Anwser: Thanks. Revised.

Line 771:
Please define the acronym: complex organic molecule

Anwser: Thanks. Revised.

Line 789:
survey --> survey with the same instrument

Anwser: Thanks. Revised.

Line 802:
exciated --> excited

Anwser: Thanks. Revised.

Line 806:
the ALMA --> ALMA

Anwser: Thanks. Revised.

Line 807:
Remove "detected"

Anwser: Thanks. Revised.

Lines 839-844:
I do not clearly see the pertinence of this sentence, and suggest removing it.

Anwser: Thanks. Revised.

Figure 17, title:
specie --> species
Also, "continued from Fig. 10"?? Please fix the issue.

Anwser: This may be changed to be a long figureset, and we will further edit it helped by the proof editor. 

Figure 17, caption:
segement --> segments
specie --> species

Anwser: Thanks. Revised.


Table 6:
The authors do not include the peak velocity (and their uncertainties) in the table. 
This will greatly help to cross-check these important data with any other data. 
Please modify the table accordingly.
This comment is applicable to (at least) tables 6 and 7.

Anwser: Thanks. Revised.

Table 7:
Please see comment provided in Table 6.

Anwser: Thanks. Revised.


==> Reply_reviewer_1.txt <==
Dear Referee,

Thanks for your suggestions.
Any important changes have been marked in bold face in the text. 
Below we reply to the comments and suggestions.

Line 25:
Delete "in the Ka bands."
(comment in the previous version was not correctly understood.)

ANSWER: Revised.

Line 42:
Delete "especially"

ANSWER: Revised.

Table 1, note (4):
Remove "respectively". Not necessary in this case.

ANSWER: Revised.

Figure 2, caption:
Remove "Upper panel:", as it was indicated in the previous revision.

ANSWER: Revised.

Lines 257-258:
"Thus, we believe that".
Change to "Therefore, "

ANSWER: Revised.

Lines 294-295:"that do not deviate much from"
"compatible with"

ANSWER: Revised.

Line 437 (and several other occurrences):
Change "Figure" to "Fig." and check other possible occurrences.
Probably some other editorial issues remain, like "equation" instead of "Eq."
The authors should double-check the editorial rules.

ANSWER: It seems that "Figure" and "Table" are consistent eith the editorial rules. 
It can be easily updated in the proof stage.

Line 490:
After "ionization energies, ", the authors may Please insert in brackets "(and therefore are presumably at different location)" or something similar.

ANSWER: Thanks for the suggestion. Revised accordingly.


==> abstract.txt <==
We conducted a Ka-band (26.1--35 GHz) line survey towards Orion KL using the TianMa 65-m Radio Telescope (TMRT). It is the first blind line survey in the Ka band, and achieves a sensitivity of mK level (1--3 mK at a spectral resolution of $\sim$1 km s$^{-1}$). %This work presents the overall preliminary results of the Ka-band survey. In total, 592 Gaussian features are extracted. Among them, 257 radio recombination lines (RRLs) are identified. The maximum $\Delta n$ of RRLs of H, He and C are 20, 15, and 5, respectively. %Through stacking, we firstly report the detection of $\beta$ and $\gamma$ lines of ion RRLs (RRLs of C$^+$ and/or O$^+$). Through stacking, we have detected the $\beta$ lines of ion RRLs (RRLs of C$^+$ with possible contribution of other ions like O$^+$) for the first time, and tentative signal of the $\gamma$ lines of ion RRLs can also be seen on the stacked spectrum. Besides, 318 other line features were assigned to 37 molecular species, and ten of these species were not detected in the Q-band survey of TMRT. The vibrationally excited states of nine species were also detected. Emission of most species can be modeled under LTE. A number of transitions of E-CH3OH ($J_2-J_1$) display maser effects, which are confirmed by our modeling, and besides the bumping peak at $J\sim 6$ there is another peak at $J\sim 13$. Methylcyanoacetylene (CH$_3$C$_3$N) is detected in Orion KL for the first time. This work emphasizes that the Ka band, which was long-ignored for spectral line surveys, is very useful for surveying RRLs and molecular lines simultaneously.


==> authorlist.csv <==
Yes,1,,Xunchuan,,Liu,liuxunchuan@shao.ac.cn
Yes,2,,Tie,,Liu,liutie@shao.ac.cn
Yes,3,,Zhiqiang,,Shen,zshen@shao.ac.cn
,4,,Sheng-Li,,Qin,qin@ynu.edu.cn
,5,,Qiuyi,,Luo,lqy@shao.ac.cn
,6,,Yan ,,Gong,ygong@mpifr-bonn.mpg.de
,7,,Yu,,Cheng,ycheng.astro@gmail.com
,8,,Christian ,,Henkel,chenkel@mpifr-bonn.mpg.de
,9,,Qilao,,Gu,qlgu@shao.ac.cn
,10,,Fengyao,,Zhu,zhufy@zhejianglab.com
,11,,Tianwei,,Zhang,zhang@ph1.uni-koeln.de
,12,,Rongbing,,Zhao,zhaorb@shao.ac.cn
,13,,Yajun,,Wu,wuyajun@shao.ac.cn
,14,,Bin,,Li,bing@shao.ac.cn
,15,,Juan,,Li,lijuan@shao.ac.cn
,16,,Zhang,,Zhao,zhaozhang@shao.ac.cn
,17,,Jinqing,,Wang,jqwang@shao.ac.cn
,18,,Weiye,,Zhong,wyzhong@shao.ac.cn
,19,,Qinghui,,Liu,liuqh@shao.ac.cn
,20,,Bo,,Xia,bxia@shao.ac.cn
,21,,Li,,Fu,fuli@shao.ac.cn
,22,,Zhen,,Yan,yanzhen@shao.ac.cn
,23,,Chao,,Zhang,zhangchao@shao.ac.cn
,24,,Lingling,,Wang,llwang@shao.ac.cn
,25,,Qian,,Ye,yeqian@shao.ac.cn
,26,,Aiyuan,,Yang,yangay@bao.ac.cn
,27,,Fengwei,,Xu,fengwei.astro@pku.edu.cn
,28,,Chao,,Zhang,chaozhangchz@163.com
,29,,Somnath,,Dutta,duttasomnath9@gmail.com
,30,,Shanghuo,,Li,shanghuo.li@gmail.com
,30,,Meizhu,,Liu,lmz@mail.ynu.edu.cn
,31,,Dongting,,Yang,dongting@mail.ynu.edu.cn
,32,,Chuanshou,,Li,1172321392@qq.com
,33,,Li,,Chen,li.chen@mail.ynu.edu.cn

